Closed-loop Properties of Value Iteration in Continuous Time with Approximation Errors

Value iteration is an important tool for approximating solutions of infinite-horizon optimal control problems, but in practice it is never carried out exactly: value functions are represented by finite-dimensional approximators, and the iteration is stopped after finitely many steps. This paper analyzes which closed-loop guarantees remain under these limitations for continuous-time nonlinear systems. We consider a value iteration scheme in which each iteration solves a finite-horizon optimal control problem with the previous iterate as terminal cost, and the associated controller applies the optimal input of this problem over each horizon in a sampled-data fashion. We show that if the convergence tolerance and the approximation error are small enough, the controller asymptotically stabilizes the system on sublevel sets of the computed iterate, and provide a suboptimality bound. This condition consists of pointwise inequalities that can be checked for the computed iterate, without establishing convergence of the iteration, and is a first step towards sample-based certification. We further establish inherent robustness of the controller with respect to model errors and recover classical results for the linear-quadratic regulator. Numerical studies on a linear-quadratic problem and on a nonlinear system with known optimal value function are consistent with the guarantees and show that the suboptimality bound is conservative.

==> data2plot/lqr_constants.dat <==
k c_delta c_e c_e_bar c_sum
1 1.000000e+00 7.118131e-12 7.118131e-12 1.000000e+00
2 6.134060e-01 3.679920e-12 7.118131e-12 6.134060e-01
3 1.582065e-01 5.140195e-12 7.118131e-12 1.582065e-01
4 3.043533e-02 4.611942e-12 7.118131e-12 3.043533e-02
5 5.469325e-03 3.656174e-12 7.118131e-12 5.469325e-03
6 9.703401e-04 4.186239e-12 7.118131e-12 9.703401e-04
7 1.717586e-04 3.148128e-12 7.118131e-12 1.717586e-04
8 3.039039e-05 3.701991e-12 7.118131e-12 3.039039e-05
9 5.376787e-06 4.466443e-12 7.118131e-12 5.376794e-06
10 9.512724e-07 1.369980e-12 7.118131e-12 9.512795e-07
11 1.683008e-07 7.170069e-13 7.118131e-12 1.683079e-07
12 2.977604e-08 6.403539e-13 7.118131e-12 2.978316e-08
13 5.268020e-09 6.308712e-13 7.118131e-12 5.275138e-09
14 9.320253e-10 6.297008e-13 7.118131e-12 9.391434e-10
15 1.648946e-10 6.294995e-13 7.118131e-12 1.720128e-10
16 2.917318e-11 6.302901e-13 7.118131e-12 3.629131e-11
17 5.161380e-12 6.296609e-13 7.118131e-12 1.227951e-11
18 9.144195e-13 6.281243e-13 7.118131e-12 8.032550e-12
19 1.588309e-13 6.325932e-13 7.118131e-12 7.276961e-12
20 3.243478e-14 6.279882e-13 7.118131e-12 7.150565e-12
21 2.763206e-15 6.309772e-13 7.118131e-12 7.120894e-12
22 2.242864e-15 6.291500e-13 7.118131e-12 7.120373e-12
23 1.810315e-15 6.288863e-13 7.118131e-12 7.119941e-12
24 2.103510e-15 6.321159e-13 7.118131e-12 7.120234e-12
25 5.207694e-16 6.302444e-13 7.118131e-12 7.118651e-12
26 8.421738e-16 6.294012e-13 7.118131e-12 7.118973e-12
27 6.291595e-16 6.306370e-13 7.118131e-12 7.118760e-12
28 6.224291e-16 6.314936e-13 7.118131e-12 7.118753e-12
29 2.707860e-15 6.350181e-13 7.118131e-12 7.120838e-12
30 3.760352e-16 6.348087e-13 7.118131e-12 7.118507e-12
31 8.563567e-16 6.329834e-13 7.118131e-12 7.118987e-12
32 1.708451e-15 6.307305e-13 7.118131e-12 7.119839e-12
33 5.772797e-16 6.324135e-13 7.118131e-12 7.118708e-12
34 2.486559e-15 6.346126e-13 7.118131e-12 7.120617e-12
35 5.804566e-15 6.278674e-13 7.118131e-12 7.123935e-12
36 3.301723e-15 6.320648e-13 7.118131e-12 7.121432e-12
37 2.188667e-15 6.292199e-13 7.118131e-12 7.120319e-12
38 6.065996e-16 6.300253e-13 7.118131e-12 7.118737e-12
39 6.291595e-16 6.301460e-13 7.118131e-12 7.118760e-12
40 3.653516e-16 6.302207e-13 7.118131e-12 7.118496e-12
41 2.115436e-16 6.305487e-13 7.118131e-12 7.118342e-12
42 7.763212e-16 6.291792e-13 7.118131e-12 7.118907e-12
43 4.934490e-16 6.297084e-13 7.118131e-12 7.118624e-12
44 2.115436e-16 6.303633e-13 7.118131e-12 7.118342e-12
45 0.000000e+00 6.309272e-13 7.118131e-12 7.118131e-12
46 0.000000e+00 6.309272e-13 7.118131e-12 7.118131e-12
47 0.000000e+00 6.309272e-13 7.118131e-12 7.118131e-12
48 0.000000e+00 6.309272e-13 7.118131e-12 7.118131e-12
49 0.000000e+00 6.309272e-13 7.118131e-12 7.118131e-12
50 0.000000e+00 6.309272e-13 7.118131e-12 7.118131e-12


==> data2plot/nonlinear_constants.dat <==
k c_delta c_e c_e_bar c_sum
1 1.238535e+00 2.385346e-01 2.385346e-01 1.477069e+00
2 4.290313e-01 2.705325e-01 2.705325e-01 6.995638e-01
3 9.928253e-02 3.491048e-01 3.491048e-01 4.483873e-01
4 2.003667e-02 3.629065e-01 3.629065e-01 3.829432e-01
5 4.295424e-03 3.673363e-01 3.673363e-01 3.716317e-01
6 5.610694e-04 3.683261e-01 3.683261e-01 3.688871e-01
7 9.716256e-05 3.684377e-01 3.684377e-01 3.685348e-01
8 2.080130e-05 3.684412e-01 3.684412e-01 3.684620e-01
9 4.427300e-06 3.684427e-01 3.684427e-01 3.684472e-01
10 9.554479e-07 3.684438e-01 3.684438e-01 3.684447e-01
11 1.039185e-07 3.684440e-01 3.684440e-01 3.684441e-01
12 2.240293e-08 3.684440e-01 3.684440e-01 3.684441e-01
13 4.910828e-09 3.684440e-01 3.684440e-01 3.684440e-01
14 1.213293e-09 3.684440e-01 3.684440e-01 3.684440e-01
15 2.370159e-10 3.684440e-01 3.684440e-01 3.684440e-01
16 2.464286e-11 3.684440e-01 3.684440e-01 3.684440e-01
17 6.433124e-12 3.684440e-01 3.684440e-01 3.684440e-01
18 1.304381e-12 3.684440e-01 3.684440e-01 3.684440e-01
19 3.984807e-13 3.684440e-01 3.684440e-01 3.684440e-01
20 5.111701e-14 3.684440e-01 3.684440e-01 3.684440e-01
21 9.116203e-15 3.684440e-01 3.684440e-01 3.684440e-01
22 7.181741e-15 3.684440e-01 3.684440e-01 3.684440e-01
23 6.795858e-15 3.684440e-01 3.684440e-01 3.684440e-01
24 3.512226e-15 3.684440e-01 3.684440e-01 3.684440e-01
25 1.059547e-14 3.684440e-01 3.684440e-01 3.684440e-01
26 5.665162e-15 3.684440e-01 3.684440e-01 3.684440e-01
27 1.593313e-14 3.684440e-01 3.684440e-01 3.684440e-01
28 8.392497e-15 3.684440e-01 3.684440e-01 3.684440e-01
29 5.421434e-15 3.684440e-01 3.684440e-01 3.684440e-01
30 1.594291e-14 3.684440e-01 3.684440e-01 3.684440e-01
31 2.639251e-14 3.684440e-01 3.684440e-01 3.684440e-01
32 7.717801e-15 3.684440e-01 3.684440e-01 3.684440e-01
33 1.823885e-14 3.684440e-01 3.684440e-01 3.684440e-01
34 8.491085e-15 3.684440e-01 3.684440e-01 3.684440e-01
35 6.100145e-15 3.684440e-01 3.684440e-01 3.684440e-01
36 2.119272e-14 3.684440e-01 3.684440e-01 3.684440e-01
37 3.203934e-15 3.684440e-01 3.684440e-01 3.684440e-01
38 4.422724e-15 3.684440e-01 3.684440e-01 3.684440e-01
39 1.582715e-14 3.684440e-01 3.684440e-01 3.684440e-01
40 4.578570e-15 3.684440e-01 3.684440e-01 3.684440e-01
41 3.739554e-15 3.684440e-01 3.684440e-01 3.684440e-01
42 8.444151e-15 3.684440e-01 3.684440e-01 3.684440e-01
43 1.489112e-14 3.684440e-01 3.684440e-01 3.684440e-01
44 4.935876e-15 3.684440e-01 3.684440e-01 3.684440e-01
45 1.328478e-14 3.684440e-01 3.684440e-01 3.684440e-01
46 1.390941e-14 3.684440e-01 3.684440e-01 3.684440e-01
47 1.010653e-14 3.684440e-01 3.684440e-01 3.684440e-01
48 7.055836e-15 3.684440e-01 3.684440e-01 3.684440e-01
49 2.237607e-15 3.684440e-01 3.684440e-01 3.684440e-01
50 6.042266e-15 3.684440e-01 3.684440e-01 3.684440e-01

